Reliability Bounds for Dependent Fading Wireless Channels

Unreliable fading wireless channels are the main challenge for strict performance guarantees in mobile communications. Diversity schemes including massive number of antennas, huge spectrum bands and multi-connectivity links are applied to improve the outage performance. The success of these approaches relies heavily on the joint distribution of the underlying fading channels. In this work, we consider the $\varepsilon$-outage capacity of slowly fading wireless diversity channels and provide lower and upper bounds for fixed marginal distributions of the individual channels. This answers the question about the best and worst case outage probability achievable over $n$ fading channels with a given distribution, e.g., Rayleigh fading, but not necessarily statistically independent. Interestingly, the best-case joint distribution enables achieving a zero-outage capacity greater than zero without channel state information at the transmitter for $n \geq 2$. Furthermore, the results are applied to characterize the worst- and best-case joint distribution for zero-outage capacity with perfect channel state information everywhere. All results are specialized to Rayleigh fading and compared to the standard assumption of independent and identically distributed fading component channels. The results show a significant impact of the joint distribution and the gap between worst- and best-case can be arbitrarily large.

==> data/cmin-exp-n10.dat <==
a	cmin
0.00000	4.5588661851611736e-05
0.10000	4.1029795666389915e-05
0.20000	3.6470929481270313e-05
0.30000	3.1912063213335115e-05
0.40000	2.7353196910808884e-05
0.50000	2.279433060625022e-05
0.60000	1.823546429885387e-05
0.70000	1.3676598988138543e-05
0.80000	9.117732672545683e-06
0.90000	4.558866349002432e-06


==> data/cmin-exp-n3.dat <==
a	cmin
0.00000	0.0945415777881037
0.10000	0.08508742000929335
0.20000	0.07563326223048304
0.30000	0.06617910445167252
0.40000	0.05672494667286231
0.50000	0.047270788894051695
0.60000	0.03781663111524129
0.70000	0.028362473336431167
0.80000	0.01890831555762067
0.90000	0.009454157778810481


==> data/cmin-exp-n5.dat <==
a	cmin
0.00000	0.007959698011215766
0.10000	0.0071637282100942955
0.20000	0.006367758408973002
0.30000	0.005571788607851532
0.40000	0.0047758188067300355
0.50000	0.003979849005608579
0.60000	0.003183879204487131
0.70000	0.002387909403365533
0.80000	0.0015919396022438584
0.90000	0.0007959698011221288


==> data/outage-rayleigh-Best_Case-n5-snr3.16.dat <==
eps	capacity
0.000	4.0612
0.010	4.0749
0.020	4.0886
0.030	4.1023
0.040	4.1160
0.050	4.1297
0.060	4.1434
0.070	4.1571
0.080	4.1709
0.090	4.1847
0.100	4.1985
0.110	4.2123
0.120	4.2261
0.130	4.2400
0.140	4.2539
0.150	4.2678
0.160	4.2817
0.170	4.2957
0.180	4.3097
0.190	4.3238
0.200	4.3378
0.210	4.3520
0.220	4.3661
0.230	4.3803
0.240	4.3946
0.250	4.4089
0.260	4.4232
0.270	4.4376
0.280	4.4521
0.290	4.4666
0.300	4.4811
0.310	4.4957
0.320	4.5104
0.330	4.5252
0.340	4.5400
0.350	4.5549
0.360	4.5699
0.370	4.5849
0.380	4.6000
0.390	4.6153
0.400	4.6306
0.410	4.6460
0.420	4.6614
0.430	4.6770
0.440	4.6927
0.450	4.7085
0.460	4.7245
0.470	4.7405
0.480	4.7567
0.490	4.7730
0.500	4.7894
0.510	4.8060
0.520	4.8227
0.530	4.8395
0.540	4.8566
0.550	4.8738
0.560	4.8912
0.570	4.9087
0.580	4.9265
0.590	4.9444
0.600	4.9626
0.610	4.9810
0.620	4.9997
0.630	5.0186
0.640	5.0377
0.650	5.0571
0.660	5.0769
0.670	5.0969
0.680	5.1173
0.690	5.1380
0.700	5.1591
0.710	5.1806
0.720	5.2025
0.730	5.2248
0.740	5.2477
0.750	5.2710
0.760	5.2949
0.770	5.3194
0.780	5.3446
0.790	5.3705
0.800	5.3972
0.810	5.4247
0.820	5.4531
0.830	5.4826
0.840	5.5132
0.850	5.5450
0.860	5.5784
0.870	5.6133
0.880	5.6501
0.890	5.6891
0.900	5.7307
0.910	5.7752
0.920	5.8235
0.930	5.8763
0.940	5.9349
0.950	6.0014
0.960	6.0787
0.970	6.1727
0.980	6.2955
0.990	6.4839


==> data/outage-rayleigh-Comon_Case-n5-snr3.16.dat <==
eps	capacity
0.0	0.0
0.01	0.21276823681463378
0.02	0.399917929477381
0.03	0.5671582986969722
0.04	0.7184842982387368
0.05	0.8568010407126097
0.06	0.9842874989336702
0.07	1.1026201093303634
0.08	1.2131164296217374
0.09	1.3168308736550254
0.1	1.4146205134886343
0.11	1.5071915216529812
0.12	1.5951327106967559
0.13	1.678940246324387
0.14	1.7590361828566297
0.15	1.835782586427458
0.16	1.9094924494161787
0.17	1.9804382332434078
0.18	2.0488586324595666
0.19	2.114963987021653
0.2	2.178940654719516
0.21	2.240954574838519
0.22	2.3011541963806073
0.23	2.3596729023372482
0.24	2.4166310308339107
0.25	2.4721375712079805
0.26	2.5262915960138246
0.27	2.5791834770184336
0.28	2.63089592336342
0.29	2.6815048724418644
0.3	2.731080258106576
0.31	2.7796866761775014
0.32	2.8273839635465245
0.33	2.874227704261834
0.34	2.920269673642091
0.35000000000000003	2.9655582295946017
0.36	3.010138658794204
0.37	3.0540534841455984
0.38	3.0973427389436985
0.39	3.1400442123192462
0.4	3.182193669875281
0.41000000000000003	3.2238250528564842
0.42	3.2649706587260887
0.43	3.305661305636609
0.44	3.345926482957331
0.45	3.3857944897522843
0.46	3.425292562878439
0.47000000000000003	3.464446996188096
0.48	3.5032832521662147
0.49	3.541826067208267
0.5	3.5800995516435896
0.51	3.618127285530427
0.52	3.655932411189875
0.53	3.6935377234053974
0.54	3.7309657581916067
0.55	3.768238881030337
0.56	3.8053793754839367
0.5700000000000001	3.842409533125996
0.58	3.879351745779859
0.59	3.91622860112744
0.6	3.9530629828480452
0.61	3.9898781765731774
0.62	4.026697983103868
0.63	4.063546840538917
0.64	4.1004499572143
0.65	4.137433457667444
0.66	4.174524544229996
0.67	4.211751677338271
0.68	4.24914477825724
0.6900000000000001	4.286735458674661
0.7000000000000001	4.324557282580788
0.71	4.362646067064528
0.72	4.401040230207615
0.73	4.439781196251124
0.74	4.47891387078975
0.75	4.51848720212111
0.76	4.558554849323323
0.77	4.599175983555852
0.78	4.640416257052202
0.79	4.682348985137414
0.8	4.725056601597805
0.81	4.768632468717079
0.8200000000000001	4.813183153119562
0.8300000000000001	4.858831321669848
0.84	4.905719475147834
0.85	4.9540148328035
0.86	5.0039158275609275
0.87	5.055660903010078
0.88	5.109540679041151
0.89	5.165915183555187
0.9	5.225238946931925
0.91	5.288098758660762
0.92	5.355272729312011
0.93	5.427827153570165
0.9400000000000001	5.507284986889202
0.9500000000000001	5.595941791775987
0.96	5.697520735327682
0.97	5.818736785559819
0.98	5.973944470682273
0.99	6.205825186273162


==> data/outage-rayleigh-IID_Case-n5-snr3.16.dat <==
eps	capacity
0.000	0.0000
0.010	2.3348
0.020	2.5452
0.030	2.6769
0.040	2.7750
0.050	2.8540
0.060	2.9207
0.070	2.9788
0.080	3.0304
0.090	3.0771
0.100	3.1198
0.110	3.1592
0.120	3.1960
0.130	3.2305
0.140	3.2630
0.150	3.2938
0.160	3.3232
0.170	3.3512
0.180	3.3781
0.190	3.4040
0.200	3.4289
0.210	3.4531
0.220	3.4764
0.230	3.4991
0.240	3.5211
0.250	3.5426
0.260	3.5635
0.270	3.5839
0.280	3.6040
0.290	3.6235
0.300	3.6428
0.310	3.6616
0.320	3.6802
0.330	3.6984
0.340	3.7163
0.350	3.7340
0.360	3.7515
0.370	3.7687
0.380	3.7858
0.390	3.8026
0.400	3.8193
0.410	3.8358
0.420	3.8522
0.430	3.8684
0.440	3.8845
0.450	3.9005
0.460	3.9164
0.470	3.9322
0.480	3.9479
0.490	3.9636
0.500	3.9792
0.510	3.9947
0.520	4.0102
0.530	4.0257
0.540	4.0412
0.550	4.0567
0.560	4.0721
0.570	4.0876
0.580	4.1031
0.590	4.1186
0.600	4.1342
0.610	4.1498
0.620	4.1655
0.630	4.1813
0.640	4.1971
0.650	4.2130
0.660	4.2291
0.670	4.2453
0.680	4.2616
0.690	4.2781
0.700	4.2948
0.710	4.3116
0.720	4.3287
0.730	4.3460
0.740	4.3635
0.750	4.3814
0.760	4.3995
0.770	4.4180
0.780	4.4369
0.790	4.4562
0.800	4.4760
0.810	4.4962
0.820	4.5171
0.830	4.5386
0.840	4.5608
0.850	4.5838
0.860	4.6077
0.870	4.6327
0.880	4.6589
0.890	4.6865
0.900	4.7158
0.910	4.7471
0.920	4.7808
0.930	4.8176
0.940	4.8583
0.950	4.9043
0.960	4.9577
0.970	5.0223
0.980	5.1068
0.990	5.2364


==> data/outage-rayleigh-Worst_Case-n5-snr3.16.dat <==
eps	capacity
0.000	0.0000
0.010	0.1101
0.020	0.2131
0.030	0.3098
0.040	0.4011
0.050	0.4875
0.060	0.5696
0.070	0.6478
0.080	0.7225
0.090	0.7940
0.100	0.8626
0.110	0.9286
0.120	0.9921
0.130	1.0534
0.140	1.1126
0.150	1.1699
0.160	1.2255
0.170	1.2794
0.180	1.3317
0.190	1.3826
0.200	1.4322
0.210	1.4805
0.220	1.5276
0.230	1.5736
0.240	1.6185
0.250	1.6624
0.260	1.7054
0.270	1.7475
0.280	1.7887
0.290	1.8292
0.300	1.8689
0.310	1.9079
0.320	1.9461
0.330	1.9838
0.340	2.0208
0.350	2.0572
0.360	2.0931
0.370	2.1284
0.380	2.1633
0.390	2.1976
0.400	2.2315
0.410	2.2649
0.420	2.2979
0.430	2.3305
0.440	2.3627
0.450	2.3946
0.460	2.4261
0.470	2.4572
0.480	2.4881
0.490	2.5186
0.500	2.5489
0.510	2.5789
0.520	2.6086
0.530	2.6381
0.540	2.6673
0.550	2.6963
0.560	2.7251
0.570	2.7537
0.580	2.7822
0.590	2.8104
0.600	2.8385
0.610	2.8665
0.620	2.8943
0.630	2.9220
0.640	2.9495
0.650	2.9770
0.660	3.0044
0.670	3.0317
0.680	3.0589
0.690	3.0861
0.700	3.1132
0.710	3.1403
0.720	3.1674
0.730	3.1945
0.740	3.2216
0.750	3.2487
0.760	3.2759
0.770	3.3031
0.780	3.3304
0.790	3.3578
0.800	3.3854
0.810	3.4131
0.820	3.4409
0.830	3.4690
0.840	3.4973
0.850	3.5258
0.860	3.5547
0.870	3.5839
0.880	3.6135
0.890	3.6436
0.900	3.6743
0.910	3.7055
0.920	3.7376
0.930	3.7705
0.940	3.8045
0.950	3.8398
0.960	3.8768
0.970	3.9162
0.980	3.9588
0.990	4.0068


==> data/perfect-csi-best.dat <==
n	capacity
2	2.7392040314254955
3	3.3599674312000056
4	3.7623253623019544
5	4.068830160677104
6	4.319223330039699
7	4.5318017950607805
8	4.716806204096653
9	4.880680662814179
10	5.027797732992073


==> data/perfect-csi-iid.dat <==
n	capacity
2	2.057373208606795
3	2.872741175013566
4	3.390507145235827
5	3.7707350448536805
6	4.071366963544554
7	4.320027243812545
8	4.532064036662083
9	4.716893318915951
10	4.880709958878047


==> data/rayleigh-outage-capacities-small-eps-n5-snr5dB.dat <==
best	worst	iid	comon	eps
4.061233949084482	1.1396385083817059e-06	0.41552603726580883	2.281099458516759e-06	1e-07
4.061234032473275	1.8401100880010918e-06	0.4518671296687573	3.6731661800918632e-06	1.6102620275609392e-07
4.061234166751085	2.9594012488041793e-06	0.49095749806805417	5.914755718261259e-06	2.592943797404667e-07
4.061234382973545	4.761393317060975e-06	0.5329397067132409	9.524295373125925e-06	4.1753189365604003e-07
4.061234731148369	7.669113859393587e-06	0.5779550873641113	1.5336582239441664e-05	6.723357536499335e-07
4.06123529180107	1.2348716429526428e-05	0.626142758864351	2.469584097568597e-05	1.0826367338740541e-06
4.06123619459886	1.9882946197310902e-05	0.6776387054001841	3.9766580389486544e-05	1.7433288221999873e-06
4.061237648339917	3.201695984657895e-05	0.7325749653511641	6.403410986705079e-05	2.8072162039411756e-06
4.0612399892441156	5.155614369046162e-05	0.7910789893652187	0.00010311038748414372	4.520353656360241e-06
4.061243758713697	8.301811598339448e-05	0.8532732324476661	0.00016603134992631137	7.2789538439831465e-06
4.0612498285485845	0.00013367859918554794	0.9192750505601947	0.0002673451843664456	1.1721022975334793e-05
4.061259602576213	0.00021525188900579773	0.9891969778918741	0.00043047299950350253	1.8873918221350995e-05
4.061275341329531	0.0003465974892555007	1.0631474674081882	0.0006931152194094107	3.039195382313195e-05
4.061300684866505	0.0005580753049740294	1.1412321858711618	0.0011159439081905441	4.893900918477499e-05
4.061341494654006	0.0008985503588031996	1.2235559673572767	0.0017965650309779394	7.880462815669905e-05
4.061407209240762	0.001446649867227408	1.3102255495090154	0.002891911690903442	0.0001268961003167922
4.061513027296372	0.0023288332123409935	1.401353248959937	0.004654071486599176	0.00020433597178569417
4.061683423006994	0.0037483424430054943	1.4970617834765878	0.007487380961430794	0.00032903445623126676
4.061957807124733	0.006031440592073504	1.5974905289480612	0.01203882958183752	0.0005298316906283707
4.062399643633267	0.009700891034749637	1.7028036262009614	0.0193397201409553	0.0008531678524172806
4.063111132316678	0.015591778074307974	1.8132005533058164	0.031023882243378584	0.0013738237958832637
4.064256857770831	0.025031653274955778	1.9289301006800297	0.04965440490052956	0.00221221629107045
4.066101887241776	0.040114662125740164	2.0503092125533273	0.07918986138125253	0.003562247890262444
4.069073163958385	0.06410367565930337	2.177749044106931	0.1255951096137842	0.005736152510448681
4.0738584955572215	0.10198411144501565	2.311792128695869	0.19751801676467837	0.009236708571873866
4.081566329097803	0.16114322502550063	2.4531673651866623	0.30677256486182647	0.014873521072935119
4.093984191807263	0.25202011644120326	2.602874943920485	0.46810939760297726	0.02395026619987486
4.1139986321722715	0.3883433145622583	2.762324403476118	0.6976449550113143	0.03856620421163472
4.1462845793755285	0.5863544415129224	2.9335735363074043	1.009868416084345	0.06210169418915616
4.198464198862549	0.8626093533162804	3.1197758518830176	1.4146205134886343	0.1


==> data/zero_out-no-csit-best.dat <==
n	capacity
2	2.4286375960498865
3	3.2904945313069724
4	3.7405469389237305
5	4.061233812440236
6	4.316455685026729
7	4.530774804507719
8	4.716422494659314
9	4.880537070691671
10	5.027744035247825

